SPOCK: A proximal method for multistage risk-averse optimal control problems

Risk-averse optimal control problems have gained a lot of attention in the last decade, mostly due to their attractive mathematical properties and practical importance. They can be seen as an interpolation between stochastic and robust optimal control approaches, allowing the designer to trade-off performance for robustness and vice-versa. Due to their stochastic nature, risk-averse problems are of a very large scale, involving millions of decision variables, which poses a challenge in terms of efficient computation. In this work, we propose a splitting for general risk-averse problems and show how to efficiently compute iterates on a GPU-enabled hardware. Moreover, we propose Spock - a new algorithm that utilizes the proposed splitting and takes advantage of the SuperMann scheme combined with fast directions from Anderson's acceleration method for enhanced convergence speed. We implement Spock in Julia as an open-source solver, which is amenable to warm-starting and massive parallelization.

==> figures_arXiv/mpc_simulation.tikz <==
\begin{tikzpicture}
    \begin{axis}[
            width=4in, height=2in,
            at={(1.011in,0.642in)},
            legend cell align={left},
            minor grid style={thin,draw opacity=0.3},
            major grid style={thin,draw opacity=0.5},
            grid=both,
            scale only axis,
            xmin=0,
            xmax=20,
            ymin=-0.5,
            ymax=1000,
            ymode=log,
            xlabel = {MPC time step},
            ylabel = {CPU time [s]}
    ]
    \addplot[color={rgb,1:red,1.0;green,0.0;blue,0.0}, name path={31849ea7-75ad-47f7-b2bb-1a5c906ece28}, draw opacity={1.0}, line width={1}, solid]
        table[row sep={\\}]
        {
            \\
            1.0  4.448970894  \\
            2.0  3.50457019  \\
            3.0  1.890257161  \\
            4.0  0.27376742  \\
            5.0  0.137740573  \\
            6.0  0.274172967  \\
            7.0  0.145877118  \\
            8.0  0.357257007  \\
            9.0  0.430835133  \\
            10.0  0.348063001  \\
            11.0  0.37242107  \\
            12.0  0.344111006  \\
            13.0  0.314836412  \\
            14.0  0.092205854  \\
            15.0  0.093665021  \\
            16.0  0.093547923  \\
            17.0  0.080316671  \\
            18.0  0.092095469  \\
            19.0  0.094704825  \\
            20.0  0.093655327  \\
        }
        ;
    \addlegendentry {\SPOCK}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,1.0}, name path={d380e0b8-16d6-44d9-930a-59a157de4621}, draw opacity={1.0}, line width={1}, solid]
        table[row sep={\\}]
        {
            \\
            1.0  1.957887627  \\
            2.0  2.469974003  \\
            3.0  1.982475963  \\
            4.0  1.98654022  \\
            5.0  1.818524236  \\
            6.0  1.682615804  \\
            7.0  1.796385983  \\
            8.0  1.82247449  \\
            9.0  1.838014591  \\
            10.0  1.76718206  \\
            11.0  1.917737023  \\
            12.0  1.941909015  \\
            13.0  1.688953844  \\
            14.0  1.914031948  \\
            15.0  1.776695312  \\
            16.0  1.846481797  \\
            17.0  1.908287705  \\
            18.0  1.684314798  \\
            19.0  2.129713012  \\
            20.0  1.749493659  \\
        }
        ;
    \addlegendentry {\MOSEK}
    \addplot[color={rgb,1:red,0.0;green,0.502;blue,0.0}, name path={f54e2289-7e10-4f5c-ab73-861d4db30191}, draw opacity={1.0}, line width={1}, solid]
        table[row sep={\\}]
        {
            \\
            1.0  1.582768418  \\
            2.0  2.229955141  \\
            3.0  3.438507762  \\
            4.0  4.705622094  \\
            5.0  3.995476376  \\
            6.0  4.657797411  \\
            7.0  4.244827723  \\
            8.0  1.685946781  \\
            9.0  1.289865053  \\
            10.0  1.13952637  \\
            11.0  1.230712703  \\
            12.0  1.126212314  \\
            13.0  1.131154059  \\
            14.0  1.1328068  \\
            15.0  1.215313124  \\
            16.0  1.117104159  \\
            17.0  1.155472628  \\
            18.0  1.123752567  \\
            19.0  1.259522882  \\
            20.0  1.119508036  \\
        }
        ;
    \addlegendentry {\GUROBI}
    \addplot[color={rgb,1:red,0.502;green,0.0;blue,0.502}, name path={5526f2ed-3bdc-4db1-9b22-a26a7a6c39e8}, draw opacity={1.0}, line width={1}, solid]
        table[row sep={\\}]
        {
            \\
            1.0  4.168473198  \\
            2.0  6.040669171  \\
            3.0  13.947704944  \\
            4.0  4.375787876  \\
            5.0  7.249108484  \\
            6.0  4.157637084  \\
            7.0  3.239370635  \\
            8.0  3.133213797  \\
            9.0  3.543160327  \\
            10.0  2.484288879  \\
            11.0  3.024587284  \\
            12.0  2.859577766  \\
            13.0  2.856958926  \\
            14.0  4.03990119  \\
            15.0  3.330883412  \\
            16.0  4.59145496  \\
            17.0  4.28127135  \\
            18.0  4.936722053  \\
            19.0  5.225563086  \\
            20.0  4.681218255  \\
        }
        ;
    \addlegendentry {\IPOPT}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={076adf10-5679-4c8a-8783-42d5cdf8eb87}, draw opacity={1.0}, line width={1}, solid]
        table[row sep={\\}]
        {
            \\
            1.0  4.8365693  \\
            2.0  5.845936158  \\
            3.0  3.458946415  \\
            4.0  3.414219426  \\
            5.0  3.346529947  \\
            6.0  4.342568748  \\
            7.0  3.269223629  \\
            8.0  3.328314157  \\
            9.0  3.270106648  \\
            10.0  4.245645729  \\
            11.0  3.293465555  \\
            12.0  3.298406168  \\
            13.0  3.342675632  \\
            14.0  4.224952401  \\
            15.0  3.292146444  \\
            16.0  3.287788117  \\
            17.0  3.292054232  \\
            18.0  4.252504559  \\
            19.0  3.329763127  \\
            20.0  3.263203663  \\
        }
        ;
    \addlegendentry {\COSMO}
\end{axis}
\end{tikzpicture}

